Amplitude analysis for charmed meson decays at BESIII

Amplitude analysis bridges the gap between experimental measurements of multibody charmed-meson decays and theoretical predictions of intermediate two-body processes. This work presents a comprehensive overview of the amplitude-analysis methodology employed by the BESIII Collaboration, emphasizing practical implementation. We detail the construction of the probability density function and likelihood function for unbinned maximum-likelihood fits. This encompasses Monte Carlo integration techniques for normalization, the incorporation of detection efficiency and resolution effects, and multidimensional background modeling utilizing XGBoost classifiers. Furthermore, we describe the amplitude formalism for both hadronic and semileptonic decays, incorporating standard resonance-propagator parametrizations. Key analytical aspects, including the evaluation of fit fractions, the generation of kinematic projections, and the estimation of statistical uncertainties, are also discussed.

==> tmp.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./paper.tex
LaTeX2e <2018-12-01>
(/usr/local/texlive/2019/texmf-dist/tex/latex/revtex/revtex4-1.cls
Document Class: revtex4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revt
ex4/ for documentation)
ltxutil[2010/07/25/20:33:00 4.1r utilities package (portions licensed from W. E
. Baxter web at superscript.com)]
ltxfront[2010/07/25/20:33:00 4.1r frontmatter package (AO,DPC)]
ltxgrid[2010/07/25/20:33:00 4.1r page grid package (portions licensed from W. E
. Baxter web at superscript.com)]

Class revtex4-1 Warning: No Society specified, using default society aps.

(/usr/local/texlive/2019/texmf-dist/tex/latex/revtex/aps4-1.rtx)
(/usr/local/texlive/2019/texmf-dist/tex/latex/revtex/aps12pt4-1.rtx)
(/usr/local/texlive/2019/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/revtex/revsymb4-1.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/epsfig.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-def/pdftex.def))))
(/usr/local/texlive/2019/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/local/texlive/2019/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/dcolumn.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/dvipsnam.def))
(/usr/local/texlive/2019/texmf-dist/tex/latex/carlisle/slashed.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/hyperref.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(./paper.aux)
(/usr/local/texlive/2019/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./paper.out) (./paper.out) [1{/usr/local/texlive/2019/texmf-var/fonts/map/pdft
ex/updmap/pdftex.map}] [2] [3] [4] [5] [6]

LaTeX Warning: Reference `fig:xxx' on page 7 undefined on input line 147.


Package natbib Warning: Citation `XGBoost' on page 7 undefined on input line 15
4.

[7] [8] [9 <./fm14_compare-eps-converted-to.pdf> <./fm123_compare-eps-converted
-to.pdf> <./fm234_compare-eps-converted-to.pdf>] [10] [11] [12] [13] [14]
[15] [16] [17] [18] [19]
No file paper.bbl.

Package natbib Warning: There were undefined citations.

[20] (./paper.aux)

LaTeX Warning: There were undefined references.

 )</usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb>
</usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx8.pfb></
usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></u
sr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmex8.pfb>
</usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb><
/usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb></
usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></us
r/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/
local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb></usr/
local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/lo
cal/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb></usr/loca
l/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texl
ive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texli
ve/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive
/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texlive/2
019/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/local/texlive/20
19/texmf-dist/fonts/type1/public/amsfonts/cm/cmti12.pfb>
Output written on paper.pdf (20 pages, 338273 bytes).
Transcript written on paper.log.

